Imaginary images and Stokes phenomena in the weak plasma lensing of coherent sources

The study of astrophysical plasma lensing, such as in the case of extreme scattering events, has typically been conducted using the geometric limit of optics, neglecting wave effects. However, for the lensing of coherent sources such as pulsars and fast radio bursts (FRBs), wave effects can play an important role. Asymptotic methods, such as the so-called Eikonal limit, also known as the stationary phase approximation, have been used to include first-order wave effects; however, these methods fail at Stokes lines. Stokes lines are generic features of a variety of lens models, and are regions in parameter space where imaginary images begin to contribute to the overall intensity modulation of lensed sources. Using the mathematical framework of Picard-Lefschetz theory to compute diffraction integrals, we argue that these imaginary images contain as much information as their geometric counterparts, and may potentially be observable in data. Thus, weak-lensing events where these imaginary images are present can be as useful for inferring lens parameters as strong-lensing events in which multiple geometric images are present.

==> Figures/descent_airy/timeline.txt <==
::0x0,111
::1
::2
::3
::4
::5
::6
::7
::8
::9
::10
::11
::12
::13
::14
::15
::16
::17
::18
::19
::20
::21
::22
::23
::24
::25
::26
::27
::28
::29
::30
::31
::32
::33
::34
::35
::36
::37
::38
::39
::40
::41
::42
::43
::44
::45
::46
::47
::48
::49
::50
::51
::52
::53
::54
::55
::56
::57
::58
::59
::60
::61
::62
::63
::64
::65
::66
::67
::68
::69
::70
::71
::72
::73
::74
::75
::76
::77
::78
::79
::80
::81
::82
::83
::84
::85
::86
::87
::88
::89
::90
::91
::92
::93
::94
::95
::96
::97
::98
::99
::100
::101
::102
::103
::104
::105
::106
::107
::108
::109
::110
::111

==> Figures/rational_lens/timeline.txt <==
::0x0,19,1
::2,1
::3,1
::4,1
::5,1
::6,1
::7,1
::8,1
::9,1
::10,1
::11,1
::12,1
::13,1
::14,1
::15,1
::16,1
::17,1
::18,1
::19,1
::20,1
::21,1
::22,1
::23,1
::24,1
::25,1
::26,1
::27,1
::28,1
::29,1
::30,1
::31,1
::32,1
::33,1
::34,1
::35,1
::36,1
::37,1
::38,1
::39,1
::40,1
::41,1
::42,1

==> Stokes diffraction (1)/Figures/descent_airy/timeline.txt <==
::0x0,111
::1
::2
::3
::4
::5
::6
::7
::8
::9
::10
::11
::12
::13
::14
::15
::16
::17
::18
::19
::20
::21
::22
::23
::24
::25
::26
::27
::28
::29
::30
::31
::32
::33
::34
::35
::36
::37
::38
::39
::40
::41
::42
::43
::44
::45
::46
::47
::48
::49
::50
::51
::52
::53
::54
::55
::56
::57
::58
::59
::60
::61
::62
::63
::64
::65
::66
::67
::68
::69
::70
::71
::72
::73
::74
::75
::76
::77
::78
::79
::80
::81
::82
::83
::84
::85
::86
::87
::88
::89
::90
::91
::92
::93
::94
::95
::96
::97
::98
::99
::100
::101
::102
::103
::104
::105
::106
::107
::108
::109
::110
::111

==> Stokes diffraction (1)/Figures/rational_lens/timeline.txt <==
::0x0,19,1
::2,1
::3,1
::4,1
::5,1
::6,1
::7,1
::8,1
::9,1
::10,1
::11,1
::12,1
::13,1
::14,1
::15,1
::16,1
::17,1
::18,1
::19,1
::20,1
::21,1
::22,1
::23,1
::24,1
::25,1
::26,1
::27,1
::28,1
::29,1
::30,1
::31,1
::32,1
::33,1
::34,1
::35,1
::36,1
::37,1
::38,1
::39,1
::40,1
::41,1
::42,1
